py-irt: A Scalable Item Response Theory Library for Python

py-irt is a Python library for fitting Bayesian Item Response Theory (IRT) models. py-irt estimates latent traits of subjects and items, making it appropriate for use in IRT tasks as well as ideal-point models. py-irt is built on top of the Pyro and PyTorch frameworks and uses GPU-accelerated training to scale to large data sets. Code, documentation, and examples can be found at https://github.com/nd-ball/py-irt. py-irt can be installed from the GitHub page or the Python Package Index (PyPI).

==> p2022_arxiv_py-irt/auto_fig/res.txt <==
p2022_arxiv_py-irt
/home/lalor/miniconda3/envs/pyirt/bin/python3
No RScripts!
Running python3


==> p2022_arxiv_py-irt/figures/best_parameters.json <==
{
  "ability": [
    -1.9317363500595093,
    1.364127278327942,
    -0.04978247731924057,
    -0.2984223961830139
  ],
  "diff": [
    -0.31013718247413635,
    5.723265171051025,
    0.7128681540489197,
    -4.38165283203125
  ],
  "irt_model": "1pl",
  "item_ids": {
    "0": "q3",
    "1": "q4",
    "2": "q2",
    "3": "q1"
  },
  "subject_ids": {
    "0": "burt",
    "1": "ken",
    "2": "pinguino",
    "3": "pedro"
  }
}


==> p2022_arxiv_py-irt/figures/python_runtimes_gpu_False.csv <==
numItems,numSubjects,modelType,priors,runtime
50,100,1,vague,0:00:01.327755
50,100,2,vague,0:00:01.596500
50,100,1,hierarchical,0:00:02.714849
50,100,2,hierarchical,0:00:03.892420
50,500,1,vague,0:00:01.423830
50,500,2,vague,0:00:01.904502
50,500,1,hierarchical,0:00:02.934402
50,500,2,hierarchical,0:00:04.188860
50,1000,1,vague,0:00:01.724414
50,1000,2,vague,0:00:02.336104
50,1000,1,hierarchical,0:00:03.186858
50,1000,2,hierarchical,0:00:04.650604
1000,100,1,vague,0:00:02.313490
1000,100,2,vague,0:00:03.237692
1000,100,1,hierarchical,0:00:03.735936
1000,100,2,hierarchical,0:00:05.687656
1000,500,1,vague,0:00:08.190235
1000,500,2,vague,0:00:08.524264
1000,500,1,hierarchical,0:00:08.712333
1000,500,2,hierarchical,0:00:12.657445
1000,1000,1,vague,0:00:16.479028
1000,1000,2,vague,0:00:18.591479
1000,1000,1,hierarchical,0:00:15.970345
1000,1000,2,hierarchical,0:00:22.821928
10000,100,1,vague,0:00:13.439406
10000,100,2,vague,0:00:18.776545
10000,100,1,hierarchical,0:00:12.838899
10000,100,2,hierarchical,0:00:21.086693
10000,500,1,vague,0:01:45.426430
10000,500,2,vague,0:02:01.444182
10000,500,1,hierarchical,0:01:36.225723
10000,500,2,hierarchical,0:02:03.697446
10000,1000,1,vague,0:03:47.425132
10000,1000,2,vague,0:04:29.928098
10000,1000,1,hierarchical,0:03:27.384544
10000,1000,2,hierarchical,0:04:32.358169
100000,100,1,vague,0:03:54.654593
100000,100,2,vague,0:04:44.532238
100000,100,1,hierarchical,0:03:38.671838
100000,100,2,hierarchical,0:04:45.472448
100000,500,1,vague,0:19:14.454215
100000,500,2,vague,0:22:40.703244
100000,500,1,hierarchical,0:17:24.754415
100000,500,2,hierarchical,0:22:36.039796
100000,1000,1,vague,0:38:45.713997
100000,1000,2,vague,0:45:36.452056
100000,1000,1,hierarchical,0:35:26.059777
100000,1000,2,hierarchical,0:48:22.294744


==> p2022_arxiv_py-irt/figures/python_runtimes_gpu_True.csv <==
numItems,numSubjects,modelType,priors,runtime
50,100,1,vague,0:00:01.843662
50,100,2,vague,0:00:02.506864
50,100,1,hierarchical,0:00:03.053870
50,100,2,hierarchical,0:00:03.925452
50,500,1,vague,0:00:01.186947
50,500,2,vague,0:00:01.632171
50,500,1,hierarchical,0:00:02.696531
50,500,2,hierarchical,0:00:03.910144
50,1000,1,vague,0:00:01.250335
50,1000,2,vague,0:00:01.637881
50,1000,1,hierarchical,0:00:02.733366
50,1000,2,hierarchical,0:00:03.910279
1000,100,1,vague,0:00:01.191312
1000,100,2,vague,0:00:01.678150
1000,100,1,hierarchical,0:00:02.728354
1000,100,2,hierarchical,0:00:04.167768
1000,500,1,vague,0:00:01.435298
1000,500,2,vague,0:00:02.111201
1000,500,1,hierarchical,0:00:03.114538
1000,500,2,hierarchical,0:00:05.038103
1000,1000,1,vague,0:00:02.049255
1000,1000,2,vague,0:00:03.143950
1000,1000,1,hierarchical,0:00:03.822037
1000,1000,2,hierarchical,0:00:05.565470
10000,100,1,vague,0:00:02.550376
10000,100,2,vague,0:00:03.921160
10000,100,1,hierarchical,0:00:04.158506
10000,100,2,hierarchical,0:00:06.700466
10000,500,1,vague,0:00:07.569734
10000,500,2,vague,0:00:10.696514
10000,500,1,hierarchical,0:00:12.213213
10000,500,2,hierarchical,0:00:16.035617
10000,1000,1,vague,0:00:13.551016
10000,1000,2,vague,0:00:19.699410
10000,1000,1,hierarchical,0:00:21.477186
10000,1000,2,hierarchical,0:00:28.275003
100000,100,1,vague,0:00:21.255992
100000,100,2,vague,0:00:27.405672
100000,100,1,hierarchical,0:00:29.080838
100000,100,2,hierarchical,0:00:35.940329
100000,500,1,vague,0:01:12.823009
100000,500,2,vague,0:01:44.136722
100000,500,1,hierarchical,0:01:46.639728
100000,500,2,hierarchical,0:02:18.432382
100000,1000,1,vague,0:02:21.917706
100000,1000,2,vague,0:03:26.666489
100000,1000,1,hierarchical,0:03:28.141242
100000,1000,2,hierarchical,0:04:33.424992


==> p2022_arxiv_py-irt/figures/r_speedtest.csv <==
items,subjects,modelTypes,runtime
50,100,1,1.009999999999998
50,500,1,1.4299999999999997
50,1000,1,3.3200000000000003
1000,100,1,34.300000000000004
1000,500,1,43.400000000000006
1000,1000,1,94.47999999999999
10000,100,1,0
10000,500,1,0
10000,1000,1,0

